Cross-domain and Cross-dimension Learning for Image-to-Graph Transformers

Direct image-to-graph transformation is a challenging task that involves solving object detection and relationship prediction in a single model. Due to this task's complexity, large training datasets are rare in many domains, making the training of deep-learning methods challenging. This data sparsity necessitates transfer learning strategies akin to the state-of-the-art in general computer vision. In this work, we introduce a set of methods enabling cross-domain and cross-dimension learning for image-to-graph transformers. We propose (1) a regularized edge sampling loss to effectively learn object relations in multiple domains with different numbers of edges, (2) a domain adaptation framework for image-to-graph transformers aligning image- and graph-level features from different domains, and (3) a projection function that allows using 2D data for training 3D transformers. We demonstrate our method's utility in cross-domain and cross-dimension experiments, where we utilize labeled data from 2D road networks for simultaneous learning in vastly different target domains. Our method consistently outperforms standard transfer learning and self-supervised pretraining on challenging benchmarks, such as retinal or whole-brain vessel graph extraction.

==> figs/cka_similarity_plot/cka_full5_real-eye_a15e-1_10.csv <==
Step,Value
1,0.47215503454208374
2,0.6834096908569336
3,0.8423929810523987
4,0.7630687952041626
5,0.7502878308296204
6,0.7938354015350342
7,0.8074280619621277
8,0.7812713980674744
9,0.7995338439941406
10,0.8272903561592102
11,0.8190408945083618
12,0.7906674146652222
13,0.8319510817527771
14,0.8402656316757202
15,0.8321716785430908
16,0.835017204284668
17,0.8229501247406006
18,0.8410972952842712
19,0.8300145864486694
20,0.8291348218917847
21,0.8276163339614868
22,0.8248987197875977
23,0.8268236517906189
24,0.8364713191986084
25,0.8375189304351807
26,0.8350691199302673
27,0.8185902833938599
28,0.8157501220703125
29,0.8234304189682007
30,0.8222368955612183
31,0.8164992928504944
32,0.8268765807151794
33,0.8208492994308472
34,0.7982773780822754
35,0.8150566220283508
36,0.8236269950866699
37,0.857628583908081
38,0.8242897987365723
39,0.8119196891784668
40,0.8148275017738342
41,0.8177910447120667
42,0.8168118596076965
43,0.8270679712295532
44,0.8153929114341736
45,0.8115538954734802
46,0.8300340175628662
47,0.8328415751457214
48,0.8338210582733154
49,0.8344842791557312
50,0.8268792629241943


==> figs/cka_similarity_plot/cka_full5_real-eye_a1_no-upsampling_10.csv <==
Step,Value
1,0.36332234740257263
2,0.7413628101348877
3,0.7631325721740723
4,0.7502862215042114
5,0.8264749050140381
6,0.7838549613952637
7,0.7745880484580994
8,0.7743678689002991
9,0.648983895778656
10,0.7066459655761719
11,0.7616920471191406
12,0.7420828938484192
13,0.7538923621177673
14,0.7402737140655518
15,0.7225276827812195
16,0.7684889435768127
17,0.6868194341659546
18,0.7292842268943787
19,0.7674018740653992
20,0.7256935834884644
21,0.6934787631034851
22,0.7363117337226868
23,0.7667206525802612
24,0.76763916015625
25,0.7895784974098206
26,0.7339174151420593
27,0.6946780681610107
28,0.7873840928077698
29,0.8059821724891663
30,0.8026295900344849
31,0.8145914673805237
32,0.8071484565734863
33,0.7945473194122314
34,0.8225203156471252
35,0.8166397213935852
36,0.8268098831176758
37,0.8072595596313477
38,0.7956434488296509
39,0.7923703193664551
40,0.7941225171089172
41,0.7647430896759033
42,0.7842035293579102
43,0.7877283692359924
44,0.7932164669036865
45,0.7765368223190308
46,0.7657158374786377
47,0.7627986073493958
48,0.777434229850769
49,0.7676467895507812
50,0.7329016923904419


==> figs/cka_similarity_plot/cka_full5_real-eye_a3e-1_10.csv <==
Step,Value
1,0.31575262546539307
2,0.1819542795419693
3,0.17416170239448547
4,0.17181238532066345
5,0.16921792924404144
6,0.1678980588912964
7,0.16236406564712524
8,0.17256487905979156
9,0.16172023117542267
10,0.1575934886932373
11,0.14550359547138214
12,0.1719123125076294
13,0.15621310472488403
14,0.14264754951000214
15,0.16418781876564026
16,0.1517888307571411
17,0.1534852534532547
18,0.15701818466186523
19,0.15021078288555145
20,0.15694807469844818
21,0.15965072810649872
22,0.16033010184764862
23,0.15799455344676971
24,0.1495639681816101
25,0.15974023938179016
26,0.1636081486940384
27,0.14075571298599243
28,0.1489751785993576
29,0.14490064978599548
30,0.14552688598632812
31,0.1698775440454483
32,0.15317386388778687
33,0.1514127254486084
34,0.17041215300559998
35,0.15439771115779877
36,0.14737719297409058
37,0.1466091126203537
38,0.1528387814760208
39,0.1584448665380478
40,0.15680941939353943
41,0.15689314901828766
42,0.14928309619426727
43,0.15472082793712616
44,0.15497054159641266
45,0.1399398148059845
46,0.14088086783885956
47,0.1338987946510315
48,0.12813523411750793
49,0.1281348168849945
50,0.12621764838695526


==> figs/dataset_size_ablation_plot/suppl_baseline_perf-curve.csv <==
Step,Value
600,0.1851
2000,0.4024
5000,0.5837
10000,0.6524

==> figs/dataset_size_ablation_plot/suppl_ours_perf-curve.csv <==
Step,Value
600,0.4506
2000,0.5052
5000,0.5925
10000,0.6970

==> figs/train_loss_curve/suppl_normal-loss_curve.csv <==
Step,Value
20,3.429028034210205
21,2.763044834136963
22,2.9351515769958496
23,2.6127171516418457
24,2.626147747039795
25,2.3929808139801025
26,2.4611268043518066
27,2.3511886596679688
28,2.4007716178894043
29,2.1944282054901123
30,2.1776187419891357
31,2.2110204696655273
32,2.1742701530456543
33,2.069058656692505
34,2.0438272953033447
35,2.0573911666870117
36,1.9543774127960205
37,1.9621280431747437
38,1.9636071920394897
39,2.022916316986084
40,1.951125144958496
41,1.862418532371521
42,1.8986966609954834
43,1.8936004638671875
44,1.8559643030166626
45,1.8739935159683228
46,1.8449897766113281
47,1.8702585697174072
48,1.8330802917480469
49,1.851313591003418
50,1.8351227045059204
51,1.7959935665130615
52,1.772947907447815
53,1.7962520122528076
54,1.800114393234253
55,1.7510850429534912
56,1.742754340171814
57,1.7528924942016602
58,1.7310348749160767
59,1.812217116355896
60,1.7581344842910767
61,1.6552562713623047
62,1.7259256839752197
63,1.6717898845672607
64,1.6831260919570923
65,1.663954734802246
66,1.6676065921783447
67,1.6972153186798096
68,1.77059006690979
69,1.6825602054595947
70,1.6826181411743164
71,1.66521418094635
72,1.618037462234497
73,1.6155121326446533
74,1.6267534494400024
75,1.6190065145492554
76,1.6279293298721313
77,1.6780900955200195
78,1.6024001836776733
79,1.5772535800933838
80,1.6065508127212524
81,1.6237115859985352
82,1.593445062637329
83,1.62248957157135
84,1.615013837814331
85,1.6214803457260132
86,1.6473064422607422
87,1.5795657634735107
88,1.6370880603790283
89,1.5155439376831055
90,1.5585131645202637
91,1.5760526657104492
92,1.5342811346054077
93,1.5094019174575806
94,1.5350887775421143
95,1.5191985368728638
96,1.5605006217956543
97,1.615047812461853
98,1.636267066001892
99,1.5983766317367554
100,1.5853915214538574


==> figs/train_loss_curve/suppl_our-loss_curve.csv <==
Step,Value
20,2.4550621509552
21,2.113539934158325
22,1.9849668741226196
23,1.8983726501464844
24,1.8155477046966553
25,1.7708059549331665
26,1.7475402355194092
27,1.6776201725006104
28,1.6391639709472656
29,1.6021454334259033
30,1.6086242198944092
31,1.5804840326309204
32,1.5692533254623413
33,1.538148283958435
34,1.5598591566085815
35,1.4975450038909912
36,1.4911608695983887
37,1.4616625308990479
38,1.48517906665802
39,1.4410927295684814
40,1.43704092502594
41,1.4489257335662842
42,1.419571042060852
43,1.4406152963638306
44,1.3987016677856445
45,1.4031506776809692
46,1.375185251235962
47,1.378579020500183
48,1.3835468292236328
49,1.3802893161773682
50,1.3393394947052002
51,1.4142520427703857
52,1.3351458311080933
53,1.3360743522644043
54,1.3232487440109253
55,1.3080580234527588
56,1.335585594177246
57,1.3154852390289307
58,1.3385107517242432
59,1.3314313888549805
60,1.3170921802520752
61,1.2854653596878052
62,1.2777810096740723
63,1.3268113136291504
64,1.2830140590667725
65,1.2979099750518799
66,1.3294358253479004
67,1.319090485572815
68,1.2581154108047485
69,1.314133882522583
70,1.2607616186141968
71,1.277391791343689
72,1.2708892822265625
73,1.2635319232940674
74,1.284233808517456
75,1.2611234188079834
76,1.2525144815444946
77,1.2986080646514893
78,1.2736423015594482
79,1.2474569082260132
80,1.2344329357147217
81,1.2876098155975342
82,1.256443738937378
83,1.2311606407165527
84,1.2499253749847412
85,1.21906316280365
86,1.225804328918457
87,1.2574628591537476
88,1.2890961170196533
89,1.2196260690689087
90,1.2080012559890747
91,1.248671531677246
92,1.2575215101242065
93,1.2211556434631348
94,1.1925792694091797
95,1.2060315608978271
96,1.2711397409439087
97,1.167598009109497
98,1.2125556468963623
99,1.2167060375213623
100,1.197808027267456

